Geodesic-light-cone coordinates and the Bianchi I spacetime

The geodesic-light-cone (GLC) coordinates are a useful tool to analyse light propagation and observations in cosmological models. In this article, we propose a detailed, pedagogical, and rigorous introduction to this coordinate system, explore its gauge degrees of freedom, and emphasize its interest when geometric optics is at stake. We then apply the GLC formalism to the homogeneous and anisotropic Bianchi I cosmology. More than a simple illustration, this application (i) allows us to show that the Weinberg conjecture according to which gravitational lensing does not affect the proper area of constant-redshift surfaces is significantly violated in a globally anisotropic universe; and (ii) offers a glimpse into new ways to constrain cosmic isotropy from the Hubble diagram.

==> GLC_basis.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GLC_basis.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{508.58203125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33883423)%
    \put(0,0){\includegraphics[width=\unitlength]{GLC_basis.pdf}}%
    \put(0.2450932,0.31491528){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\wl_\obs$}}}%
    \put(0.25295822,0.2205352){\color[rgb]{0,0.50196078,0}\rotatebox{-68.3762609}{\makebox(0,0)[lb]{\smash{$\theta^a=\cst$}}}}%
    \put(0.28441825,0.24413022){\color[rgb]{0.83137255,0,0}\rotatebox{-56.30629344}{\makebox(0,0)[lb]{\smash{$w=\cst$}}}}%
    \put(0.32953409,0.04854221){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E$}}}%
    \put(0.03237634,0.0289959){\color[rgb]{0,0,1}\rotatebox{-8.2655282}{\makebox(0,0)[lb]{\smash{$\tau$}}}}%
    \put(0.00445898,0.07428106){\color[rgb]{0,0,1}\rotatebox{-8.2655282}{\makebox(0,0)[lb]{\smash{$\tau+\dd\tau$}}}}%
    \put(0.32040334,0.09986607){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E'$}}}%
    \put(0.23324234,0.11460258){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$\vect{\partial}_\tau\propto\vect{k}$}}}%
    \put(0.73272349,0.31491528){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\wl_\obs$}}}%
    \put(0.74058853,0.22053519){\color[rgb]{0,0.50196078,0}\rotatebox{-68.3762609}{\makebox(0,0)[lb]{\smash{$\theta^a=\cst$}}}}%
    \put(0.66374471,0.20414133){\color[rgb]{0.83137255,0,0}\rotatebox{41.4449378}{\makebox(0,0)[lb]{\smash{$w$}}}}%
    \put(0.78201274,0.06895896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E$}}}%
    \put(0.52000664,0.02899589){\color[rgb]{0,0,1}\rotatebox{-8.2655282}{\makebox(0,0)[lb]{\smash{$\tau=\cst$}}}}%
    \put(0.8422286,0.06846318){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E'$}}}%
    \put(0.87565766,0.06225748){\color[rgb]{0.83137255,0,0}\makebox(0,0)[lb]{\smash{$\vect{\partial}_w$}}}%
    \put(0.60941849,0.21507237){\color[rgb]{0.83137255,0,0}\rotatebox{46.18603114}{\makebox(0,0)[lb]{\smash{$w+\dd w$}}}}%
  \end{picture}%
\endgroup%

